Binary evolution pathways of Blue Large-Amplitude Pulsators

Blue Large-Amplitude Pulsators (BLAPs) are a recently discovered class of pulsating star, believed to be proto-white dwarfs, produced by mass stripping of a red giant when it has a small helium core. An outstanding question is why the stars in this class of pulsator seem to form two distinct groups by surface gravity, despite predictions that stars in the gap between them should also pulsate. We use a binary population synthesis model to identify potential evolutionary pathways that a star can take to become a BLAP. We find that BLAPs can be produced either through common envelope evolution or Roche lobe overflow, with a Main Sequence star or an evolved compact object being responsible for the envelope stripping. The mass distribution of the inferred population indicates that fewer stars would be expected in the range of masses intermediate to the two known groups of pulsators, suggesting that the lack of observational discoveries in this region may be a result of the underlying population of pre-white dwarf stars. We also consider metallicity variation and find evidence that BLAPs at $Z = 0.010$ (half-Solar) would be pulsationally unstable and may also be more common. Based on this analysis, we expect the Milky Way to host around 12000 BLAPs and we predict the number density of sources expected in future observations such as the Legacy Survey of Space and Time at the Vera Rubin Observatory.

==> Project/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
